Cross-layer Path Selection in Multi-path Transport Protocol for Mobile Devices

MPTCP is a new transport protocol that enables mobile devices to use multiple physical paths simultaneously through several network interfaces, such as WiFi and Cellular. However, wireless path capacities change frequently in the mobile environments, causing challenges for path selection. For example, WiFi associated paths often become poor as devices walk away, since WiFi has intermittent connectivity caused by the short signal coverage and stochastic interference. MPTCP's native decision based on hysteretic TCP-layer estimation will miss the real switching point of wireless quality, which may cumulate packets on the broken path and causes serious packets reinjection. Through analyzing a unique dataset in the wild, we quantitatively study the impact of MAC-layer factors on the aggregated performance of MPTCP. We then propose a decision tree approach for cross-layer path selection that decides which path to carry the incoming packets dynamically according to the prior learned schemes. A prototype of the path selection system named SmartPS, which proactively probes the wireless environments, is realized and deployed in Linux and Android. Evaluation results demonstrate that our SmartPS can efficiently utilize the faster path, with goodput improvements of up to 29%.

==> related_work.txt <==
Kimaya Mittal, Elizabeth M. Belding, and Subhash Suri. A game-theoretic analysis of wireless access point selection by mobile users. Computer Communications, 31:2049¨C 2062, 2008.
»ùÓÚһϵÁÐÀíÂÛ¼ÙÉ轫ÖÕ¶ËÑ¡ÔñAPµÄÎÊÌâÐÎʽ»¯Îª²©ÞÄÎÊÌâ¡£
ÿ¸öÖն˵ľö²ßÊǶԶà¸öap¸ºÔغ;àÀë½øÐеÄ×Ô˽µÄȨºâ¡£
·ÖÎö¸ÃÎÊÌâµÄ¿ªÏú£¬ÊÕÒæÒÔ¼°ÄÉʲ¾ùºâ¡£

Matteo Cesana, Ilaria Malanchini, and Antonio Capone.Modelling network selection and resource allocation in wireless access networks with non-cooperative games. In 6
5thIEEE InternationalConferenceon MobileAd Hocand Sensor Systems, pages 404¨C409, Atlanta, 2008.
½«Óû§½ÓÈëÑ¡ÔñºÍÍøÂçµÄ×ÊÔ´·ÖÅäÐÎʽ»¯Îª·ÇºÏ×÷²©ÞÄ

Malanchini, Ilaria, Matteo Cesana, and Nicola Gatti. "Network selection and resource allocation games for wireless access networks." IEEE Transactions on Mobile Computing 12.12 (2013): 2427-2440.
¸úÉÏÃæµÄ×÷ÕßÒ»Ñù£¬²î²»¶à¡£
ͨ¹ý·ÖÎöÎÞÏßÍøÂçÑ¡ÔñµÄ¹ý³Ì£ºÓû§»ñÈ¡Á¬½Ó£¬ÍøÂçÔËÓªÉÌÉèÖÃradio×ÊÔ´ÌṩÁ¬½Ó¡£ÖÕ¶ËÓû§Ö®¼äµÄ½»»¥¹¹ÔìΪnoncooperative congestion gameÄ£ÐÍ£¬ÖÕ¶ËÓû§Ñ¡Ôñ½ÓÈëÍøÂç´Ó¶ø×îС»¯¿ªÏú¡£ÎÄÕÂÌá³öÁË»ùÓÚÊýѧ¹æ»®µÄ·½·¨À´Ñ°ÕÒÄÉʲ¾ùºâ&ÃèÊöÔÚ¿ªÏúº¯ÊýϵÄ×îÓŽ⡣ϵͳģÄâ½á¹ûÆÀ¹ÀÁ˾ùºâµãµÄʵ¼ÊÍÌÍÂÂʺ͹«Æ½ÐÔ¡£ÖÕ¶ËÓû§Ö®¼äµÄÏ໥×÷ÓúÍÍøÂçÔËÓªÕßµÄÆÀ¹Àͨ¹ýÁ½¸ö½×¶ÎµÄmultileader/multifollower game¡£ÍøÂçÔËÓªÉÌÔÚµÚÒ»¸ö½×¶ÎÉèÖÃradio×ÊÔ´´Ó¶øʹÓû§×î¶à£¬È»ºóÖÕ¶ËÓû§ÔÚµÚ¶þ¸ö½×¶Î½øÐÐÍøÂçÑ¡Ôñ¡£


Nguyen-Vuong Q T, Agoulmine N, Cherkaoui E H, et al. Multicriteria optimization of access selection to improve the quality of experience in heterogeneous wireless access networks[J]. IEEE Transactions on Vehicular Technology, 2013, 62(4): 1785-1800.
Nguyen-VuongÌá³öÒ»ÖÖÎÞÏßÒì¹¹ÍøÂçÖ®¼äµÄ½ÓÈëÑ¡Ôñ·½·¨¡£ËûÊ×ÏÈÌá³öÒ»ÖÖÓû§Ï²ºÃµÄ·ÖÎöÄ£ÐÍ£¬²¢»ùÓÚ´ËÉè¼Æ½ÓÈëÍøÖ®¼äµÄÍøÂç×Ô¶¯Ñ¡Ôñ»úÖÆ£¬¶ÔÁ¬½ÓÖÊÁ¿£¬Óû§ÌØÕ÷¼°¿ªÏúµÈ·½Ãæ½øÐÐȨºâ£¬Ñ¡Ôñ½ÓÈë×î¼ÑµÄÍøÂç¡£×îÖÕÄ£Äâ½á¹û±íÃ÷´Ë·½·¨Ã÷ÏÔÓÅÓÚµ±Ç°Ö÷Á÷µÄ·½·¨¡£


============================================================

ûÓп¼ÂÇͬһ¸öapÁ½¸öƵÂʵÄÇé¿ö£¬²»Í¬ÆµÂʵĸºÔغ;àÀëÓ°Ïì²»Ò»Ñù£»
Öն˲àµÄ½ÓÈëÑ¡Ôñ£»
һЩÀíÂÛ¼ÙÉèµÄ²ÎÊýʵ¼Ê²»¿É²â£¬±ÈÈçÖն˶Դø¿íµÄÐèÇó£»
Ö»ÊÇ×öÉϵÛÊӽǵÄÓ¦ÓÃÌ⣬ֻÄÜÄ£Ä⣬ûÓп¼ÂÇʵ¼ÊÓ¦ÓúͲ¿Êð¡£

